Convexification of box-constrained polynomial optimization problems via monomial patterns

Convexification is a core technique in global polynomial optimization. Currently, there are two main approaches competing in theory and practice: the approach of nonlinear programming and the approach based on positivity certificates from real algebra. The former are comparatively cheap from a computational point of view, but typically do not provide tight relaxations with respect to bounds for the original problem. The latter are typically computationally expensive, but do provide tight relaxations. We embed both kinds of approaches into a unified framework of monomial relaxations. We develop a convexification strategy that allows to trade off the quality of the bounds against computational expenses. Computational experiments show very encouraging results.

==> figures/data/dual-monorels-d4/sparse/sparse_sqrt_n20d04_B1000_width.dat <==
0.319521 
 0.341775 
 0.310204 
 0.339482 
 0.336800 
 0.370233 
 0.298449 
 0.328448 
 0.332071 
 0.350221 
 0.332719 
 0.402479 
 0.339821 
 0.357107 
 0.424480 
 0.325716 
 0.422649 
 0.344302 
 0.356795 
 0.309801 
 

==> figures/data/dual-monorels-d4/sparse/sparse_sqrt_n20d04_BRoot_width.dat <==
0.491587 
 0.481119 
 0.471017 
 0.489674 
 0.486474 
 0.485539 
 0.467250 
 0.472878 
 0.482756 
 0.476163 
 0.517533 
 0.510518 
 0.491618 
 0.486759 
 0.480111 
 0.483188 
 0.505110 
 0.496591 
 0.479436 
 0.465881 
 

==> figures/data/dual-monorels-d4/sparse/sparse_sqrt_n20d04_CSTS_width.dat <==
0.930280 
 0.930448 
 0.875199 
 0.948566 
 0.961117 
 0.968248 
 0.940741 
 0.940802 
 0.927393 
 0.986794 
 1.020291 
 0.969718 
 0.942862 
 0.963059 
 0.908607 
 0.965351 
 0.920517 
 0.963991 
 0.995355 
 0.977572 
 

==> figures/data/dual-monorels-d4/sparse/sparse_sqrt_n20d04_SOS_width.dat <==
0.291995 
 0.315693 
 0.276149 
 0.339482 
 0.301505 
 0.348555 
 0.298449 
 0.291307 
 0.332071 
 0.321877 
 0.332720 
 0.369612 
 0.339821 
 0.328498 
 0.398764 
 0.296465 
 0.393480 
 0.303434 
 0.356795 
 0.281863 
 

==> figures/data/dual-monorels-d4/sparse/sparse_sqrt_n20d04_TSD4_width.dat <==
0.323455 
 0.334723 
 0.308144 
 0.353764 
 0.327010 
 0.368279 
 0.328106 
 0.316785 
 0.354029 
 0.337398 
 0.349101 
 0.400719 
 0.358139 
 0.341718 
 0.417392 
 0.335803 
 0.415491 
 0.324102 
 0.364615 
 0.309236 
 

==> figures/data/dual-monorels-d4/sparse/sparse_sqrt_n20d04_YAL_width.dat <==
0.291995 
 0.315693 
 0.276149 
 0.339482 
 0.301505 
 0.348555 
 0.298449 
 0.291306 
 0.332071 
 0.321877 
 0.332720 
 0.369611 
 0.339820 
 0.328498 
 0.398764 
 0.296465 
 0.393479 
 0.303434 
 0.356795 
 0.281863 
 

==> figures/data/dual-monorels-d4/sparse/sparse_sqrt_n25d04_B1000_width.dat <==
0.872787 
 0.905840 
 0.648886 
 0.875721 
 0.618652 
 0.611548 
 0.632960 
 0.897719 
 0.644846 
 0.621807 
 0.883156 
 0.878045 
 0.641362 
 0.623268 
 0.640434 
 0.624109 
 0.671040 
 0.665506 
 0.872659 
 0.885309 
 

==> figures/data/dual-monorels-d4/sparse/sparse_sqrt_n25d04_BRoot_width.dat <==
1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 

==> figures/data/dual-monorels-d4/sparse/sparse_sqrt_n25d04_CSTS_width.dat <==
1.014260 
 1.024972 
 1.072641 
 1.059547 
 1.074987 
 1.073364 
 1.072534 
 1.075993 
 1.008524 
 1.086683 
 1.008129 
 1.051641 
 1.076951 
 1.123652 
 1.114534 
 1.044179 
 1.065657 
 1.010463 
 1.058751 
 1.074704 
 

==> figures/data/dual-monorels-d4/sparse/sparse_sqrt_n25d04_SOS_width.dat <==
0.343205 
 0.356479 
 0.410589 
 0.395780 
 0.384548 
 0.378471 
 0.370366 
 0.343332 
 0.376402 
 0.381526 
 0.335942 
 0.325605 
 0.368685 
 0.359834 
 0.395166 
 0.360501 
 0.404214 
 0.398802 
 0.316927 
 0.337513 
 

==> figures/data/dual-monorels-d4/sparse/sparse_sqrt_n25d04_TSD4_width.dat <==
0.361961 
 0.379162 
 0.419560 
 0.396558 
 0.385486 
 0.395409 
 0.378678 
 0.354869 
 0.381332 
 0.399925 
 0.350355 
 0.345590 
 0.379012 
 0.382400 
 0.401152 
 0.360975 
 0.404214 
 0.398958 
 0.349752 
 0.354428 
 

==> figures/data/dual-monorels-d4/sparse/sparse_sqrt_n25d04_YAL_width.dat <==
0.343205 
 0.356479 
 0.410589 
 0.395780 
 0.384548 
 0.378470 
 0.370366 
 0.343330 
 0.376402 
 0.381526 
 0.335942 
 0.325605 
 0.368685 
 0.359833 
 0.395166 
 0.360500 
 0.404213 
 0.398802 
 0.316927 
 0.337513 
 

==> figures/data/dual-monorels-d4/sparse/sparse_sqrt_n30d04_B1000_width.dat <==
0.911592 
 0.919623 
 0.915247 
 0.914380 
 0.917596 
 0.915115 
 0.913763 
 0.919973 
 0.909243 
 0.910518 
 0.915445 
 0.919400 
 0.917171 
 0.908939 
 0.918002 
 0.910691 
 0.917258 
 0.918862 
 0.921194 
 0.914099 
 

==> figures/data/dual-monorels-d4/sparse/sparse_sqrt_n30d04_BRoot_width.dat <==
1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 

==> figures/data/dual-monorels-d4/sparse/sparse_sqrt_n30d04_CSTS_width.dat <==
1.146698 
 1.177287 
 1.184923 
 1.174029 
 1.164453 
 1.186773 
 1.154536 
 1.180589 
 1.174538 
 1.169609 
 1.139553 
 1.164184 
 1.170382 
 1.129408 
 1.179352 
 1.175964 
 1.153979 
 1.137185 
 1.155458 
 1.173759 
 

==> figures/data/dual-monorels-d4/sparse/sparse_sqrt_n30d04_SOS_width.dat <==
0.367068 
 0.336870 
 0.338914 
 0.310477 
 0.375599 
 0.392282 
 0.323815 
 0.329480 
 0.373564 
 0.338050 
 0.307902 
 0.300896 
 0.365064 
 0.297596 
 0.365515 
 0.356338 
 0.352481 
 0.353946 
 0.348105 
 0.345269 
 

==> figures/data/dual-monorels-d4/sparse/sparse_sqrt_n30d04_TSD4_width.dat <==
0.380121 
 0.367491 
 0.369938 
 0.362007 
 0.387662 
 0.411112 
 0.360414 
 0.365145 
 0.388266 
 0.365371 
 0.348765 
 0.357864 
 0.380774 
 0.344274 
 0.389454 
 0.377319 
 0.386957 
 0.371960 
 0.367275 
 0.369518 
 

==> figures/data/dual-monorels-d4/sparse/sparse_sqrt_n35d04_B1000_width.dat <==
0.978357 
 0.973624 
 0.980874 
 0.980170 
 0.973361 
 0.976248 
 0.974692 
 0.973615 
 0.978746 
 0.976174 
 0.976142 
 0.979655 
 0.974416 
 0.982322 
 0.973566 
 0.968058 
 0.978597 
 0.968657 
 0.980472 
 0.977265 
 

==> figures/data/dual-monorels-d4/sparse/sparse_sqrt_n35d04_BRoot_width.dat <==
1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 

==> figures/data/dual-monorels-d4/sparse/sparse_sqrt_n35d04_CSTS_width.dat <==
1.157573 
 1.132326 
 1.108531 
 1.132668 
 1.174555 
 1.186799 
 1.160710 
 1.132139 
 1.169487 
 1.163896 
 1.150453 
 1.177076 
 1.140864 
 1.159860 
 1.156928 
 1.112973 
 1.126748 
 1.165866 
 1.144666 
 1.159597 
 

==> figures/data/dual-monorels-d4/sparse/sparse_sqrt_n35d04_SOS_width.dat <==
0.291608 
 0.301598 
 0.291778 
 0.272635 
 0.331720 
 0.283222 
 0.331322 
 0.299120 
 0.324428 
 0.359643 
 0.309142 
 0.272320 
 0.351079 
 0.304339 
 0.311887 
 0.301640 
 0.337782 
 0.301530 
 0.275905 
 0.305471 
 

==> figures/data/dual-monorels-d4/sparse/sparse_sqrt_n35d04_TSD4_width.dat <==
0.351103 
 0.350525 
 0.348864 
 0.345290 
 0.366763 
 0.352063 
 0.369756 
 0.349960 
 0.360029 
 0.399017 
 0.363843 
 0.351889 
 0.371148 
 0.355718 
 0.360578 
 0.349334 
 0.367855 
 0.354850 
 0.345796 
 0.359731 
 

==> figures/data/dual-monorels-d4/sparse/sparse_sqrt_n40d04_B1000_width.dat <==
0.987413 
 0.988908 
 0.983912 
 0.987760 
 0.987677 
 0.989212 
 0.985085 
 0.987155 
 0.981905 
 0.989287 
 0.980737 
 0.984433 
 0.989532 
 0.985600 
 0.984667 
 0.988431 
 0.988499 
 0.984883 
 0.990455 
 0.986678 
 

==> figures/data/dual-monorels-d4/sparse/sparse_sqrt_n40d04_BRoot_width.dat <==
1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 

==> figures/data/dual-monorels-d4/sparse/sparse_sqrt_n40d04_CSTS_width.dat <==
1.177788 
 1.163323 
 1.198495 
 1.202883 
 1.176608 
 1.190704 
 1.152475 
 1.193204 
 1.155514 
 1.157242 
 1.214374 
 1.193452 
 1.206410 
 1.189745 
 1.210493 
 1.178951 
 1.185941 
 1.174768 
 1.179081 
 1.186254 
 

==> figures/data/dual-monorels-d4/sparse/sparse_sqrt_n40d04_SOS_width.dat <==
0.290057 
 0.309621 
 0.319911 
 0.296426 
 0.294589 
 0.291586 
 0.283119 
 0.337601 
 0.302633 
 0.280023 
 0.307873 
 0.285370 
 0.314590 
 0.300019 
 0.269412 
 0.268636 
 0.299845 
 0.304385 
 0.265738 
 0.291994 
 

==> figures/data/dual-monorels-d4/sparse/sparse_sqrt_n40d04_TSD4_width.dat <==
0.361421 
 0.356446 
 0.371823 
 0.362646 
 0.360174 
 0.355939 
 0.352517 
 0.372212 
 0.348735 
 0.351027 
 0.361014 
 0.356776 
 0.362533 
 0.358420 
 0.354078 
 0.348615 
 0.354458 
 0.357712 
 0.351659 
 0.361112 
 

==> figures/data/dual-monorels/custom/A00n2_B1000_width.dat <==
0.441535 
 0.347161 
 0.395584 
 0.427563 
 0.332695 
 0.278204 
 0.379908 
 0.379937 
 0.462323 
 0.315673 
 0.451718 
 0.238466 
 0.323936 
 0.337643 
 0.588919 
 0.252241 
 0.494819 
 0.430303 
 0.361285 
 0.358857 
 

==> figures/data/dual-monorels/custom/A00n2_BRoot_width.dat <==
0.506868 
 0.487545 
 0.547432 
 0.659765 
 0.510044 
 0.487264 
 0.519331 
 0.553152 
 0.499591 
 0.522036 
 0.568692 
 0.496254 
 0.554336 
 0.497665 
 0.602686 
 0.508296 
 0.604692 
 0.562867 
 0.473993 
 0.481940 
 

==> figures/data/dual-monorels/custom/A00n2_CSTS_width.dat <==
0.442008 
 0.347813 
 0.395839 
 0.427559 
 0.332858 
 0.278464 
 0.380292 
 0.380112 
 0.462443 
 0.316605 
 0.452828 
 0.238867 
 0.324859 
 0.337779 
 0.588924 
 0.252238 
 0.494980 
 0.430496 
 0.361633 
 0.359306 
 

==> figures/data/dual-monorels/custom/A00n2_M_width.dat <==
0.856705 
 0.887887 
 0.841734 
 1.000000 
 0.795332 
 0.934260 
 0.822457 
 0.907271 
 0.818956 
 0.870708 
 0.966030 
 0.883456 
 0.934874 
 0.786924 
 1.000000 
 0.959982 
 0.845190 
 0.831264 
 0.750774 
 0.763761 
 

==> figures/data/dual-monorels/custom/A00n2_P1_width.dat <==
0.441534 
 0.347160 
 0.395585 
 0.427559 
 0.332694 
 0.279384 
 0.379907 
 0.379936 
 0.462322 
 0.315671 
 0.451716 
 0.243794 
 0.323937 
 0.337643 
 0.588924 
 0.252238 
 0.494818 
 0.430302 
 0.361291 
 0.358861 
 

==> figures/data/dual-monorels/custom/A00n2_P2_width.dat <==
0.490232 
 0.394749 
 0.470871 
 0.436952 
 0.386822 
 0.411195 
 0.479574 
 0.463945 
 0.480382 
 0.517504 
 0.542005 
 0.444405 
 0.480613 
 0.378522 
 0.588928 
 0.362911 
 0.495733 
 0.472855 
 0.478672 
 0.488419 
 

==> figures/data/dual-monorels/custom/A00n2_P3_width.dat <==
0.441534 
 0.347160 
 0.395585 
 0.427559 
 0.332694 
 0.279384 
 0.379907 
 0.379936 
 0.462322 
 0.315671 
 0.451716 
 0.243794 
 0.323937 
 0.337643 
 0.588924 
 0.252238 
 0.494818 
 0.430302 
 0.361291 
 0.358861 
 

==> figures/data/dual-monorels/custom/A00n2_Str1_width.dat <==
0.463135 
 0.394749 
 0.443687 
 0.427563 
 0.386822 
 0.317829 
 0.419265 
 0.380568 
 0.480382 
 0.464649 
 0.541370 
 0.289118 
 0.480613 
 0.378522 
 0.588928 
 0.346178 
 0.494818 
 0.438928 
 0.427377 
 0.453758 
 

==> figures/data/dual-monorels/custom/A00n2_YAL_width.dat <==
0.441536 
 0.347160 
 0.395586 
 0.427559 
 0.332695 
 0.278204 
 0.379908 
 0.379937 
 0.462323 
 0.315674 
 0.451720 
 0.238467 
 0.323939 
 0.337643 
 0.588924 
 0.252238 
 0.494818 
 0.430303 
 0.361292 
 0.358863 
 

==> figures/data/dual-monorels/d_chain/chain_n2d10_B1000_width.dat <==
0.400332 
 0.235178 
 0.088465 
 0.062120 
 0.161700 
 0.051652 
 0.084874 
 0.218389 
 0.144367 
 0.155787 
 0.135912 
 0.124966 
 0.158141 
 0.147142 
 0.162931 
 0.146116 
 0.153309 
 0.341471 
 0.275489 
 0.139931 
 

==> figures/data/dual-monorels/d_chain/chain_n2d10_BRoot_width.dat <==
0.667538 
 0.662579 
 0.648047 
 0.684702 
 0.666923 
 0.559805 
 0.729015 
 0.579814 
 0.642277 
 0.686359 
 0.645606 
 0.623743 
 0.665735 
 0.694295 
 0.650097 
 0.668763 
 0.703229 
 0.699935 
 0.703593 
 0.647691 
 

==> figures/data/dual-monorels/d_chain/chain_n2d10_CSTS_width.dat <==
0.402213 
 0.236908 
 0.089710 
 0.062726 
 0.162734 
 0.055841 
 0.085058 
 0.221209 
 0.146893 
 0.156428 
 0.138474 
 0.126935 
 0.159183 
 0.147361 
 0.164600 
 0.146956 
 0.154043 
 0.344231 
 0.275684 
 0.141835 
 

==> figures/data/dual-monorels/d_chain/chain_n2d10_C_width.dat <==
0.400332 
 0.235177 
 0.088465 
 0.062120 
 0.161700 
 0.051650 
 0.084874 
 0.218389 
 0.144365 
 0.155786 
 0.135911 
 0.124965 
 0.158140 
 0.147141 
 0.162930 
 0.146115 
 0.153308 
 0.341471 
 0.275489 
 0.139930 
 

==> figures/data/dual-monorels/d_chain/chain_n2d10_M_width.dat <==
1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 

==> figures/data/dual-monorels/d_chain/chain_n2d10_YAL_width.dat <==
0.400335 
 0.235180 
 0.088467 
 0.062121 
 0.161701 
 0.051655 
 0.084874 
 0.218393 
 0.144370 
 0.155787 
 0.135914 
 0.124968 
 0.158142 
 0.147141 
 0.162932 
 0.146116 
 0.153309 
 0.341475 
 0.275490 
 0.139933 
 

==> figures/data/dual-monorels/d_chain/chain_n4d10_B1000_width.dat <==
0.544555 
 0.347306 
 0.185766 
 0.217847 
 0.274435 
 0.224609 
 0.468069 
 0.120860 
 0.687022 
 0.231684 
 0.129074 
 0.547224 
 0.388279 
 0.382755 
 0.431238 
 0.545647 
 0.403527 
 0.173745 
 0.028162 
 0.994700 
 

==> figures/data/dual-monorels/d_chain/chain_n4d10_BRoot_width.dat <==
0.871671 
 0.768118 
 0.830561 
 0.846726 
 0.835242 
 0.814816 
 0.774518 
 0.861073 
 0.795432 
 0.839708 
 0.778098 
 0.892534 
 0.894267 
 0.898517 
 0.825750 
 0.892949 
 0.763331 
 0.854831 
 0.795741 
 0.996767 
 

==> figures/data/dual-monorels/d_chain/chain_n4d10_CSTS_width.dat <==
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10

==> figures/data/dual-monorels/d_chain/chain_n4d10_C_width.dat <==
0.544554 
 0.346266 
 0.183688 
 0.216444 
 0.272540 
 0.224608 
 0.467015 
 0.120327 
 0.686033 
 0.230273 
 0.127229 
 0.547223 
 0.388276 
 0.382750 
 0.431237 
 0.545647 
 0.401876 
 0.171260 
 0.026822 
 0.994694 
 

==> figures/data/dual-monorels/d_chain/chain_n4d10_M_width.dat <==
1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 

==> figures/data/dual-monorels/d_chain/chain_n4d10_YAL_width.dat <==
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10

==> figures/data/dual-monorels/dense/dense_n2d10_B1000_width.dat <==
0.214214 
 0.228007 
 0.080438 
 0.167518 
 0.053834 
 0.075957 
 0.103142 
 0.282194 
 0.167050 
 0.088135 
 0.090433 
 0.065473 
 0.159174 
 0.124218 
 0.049791 
 0.145842 
 0.171109 
 0.244057 
 0.050204 
 0.108954 
 

==> figures/data/dual-monorels/dense/dense_n2d10_BRoot_width.dat <==
0.353047 
 0.421036 
 0.382468 
 0.397847 
 0.394775 
 0.365062 
 0.367794 
 0.429218 
 0.418384 
 0.393509 
 0.421757 
 0.353414 
 0.408531 
 0.386068 
 0.367262 
 0.414390 
 0.394133 
 0.385809 
 0.369912 
 0.406720 
 

==> figures/data/dual-monorels/dense/dense_n2d10_CSTS_width.dat <==
0.214214 
 0.228007 
 0.080438 
 0.167518 
 0.053843 
 0.075957 
 0.103142 
 0.282194 
 0.167050 
 0.088135 
 0.090433 
 0.065476 
 0.159174 
 0.124218 
 0.049791 
 0.145841 
 0.171109 
 0.244057 
 0.050205 
 0.108955 
 

==> figures/data/dual-monorels/dense/dense_n2d10_C_width.dat <==
0.642637 
 0.601406 
 0.607583 
 0.629400 
 0.607875 
 0.705228 
 0.686700 
 0.753588 
 0.592876 
 0.589778 
 0.672042 
 0.603501 
 0.720021 
 0.612258 
 0.563729 
 0.779226 
 0.624987 
 0.647729 
 0.557145 
 0.546991 
 

==> figures/data/dual-monorels/dense/dense_n2d10_MCS_width.dat <==
0.214701 
 0.229179 
 0.080438 
 0.167518 
 0.055087 
 0.077119 
 0.105591 
 0.282194 
 0.167801 
 0.091243 
 0.090436 
 0.069022 
 0.161908 
 0.124218 
 0.059213 
 0.145841 
 0.171109 
 0.247282 
 0.061038 
 0.109263 
 

==> figures/data/dual-monorels/dense/dense_n2d10_M_width.dat <==
0.412532 
 0.603273 
 0.474831 
 0.538816 
 0.565394 
 0.431512 
 0.465719 
 0.585971 
 0.526318 
 0.545979 
 0.534180 
 0.448847 
 0.495051 
 0.534925 
 0.483272 
 0.530408 
 0.554599 
 0.526144 
 0.487199 
 0.501540 
 

==> figures/data/dual-monorels/dense/dense_n2d10_S_width.dat <==
0.215769 
 0.239569 
 0.080438 
 0.167519 
 0.070977 
 0.096017 
 0.111311 
 0.282194 
 0.168003 
 0.108959 
 0.090437 
 0.087637 
 0.162591 
 0.130356 
 0.084126 
 0.179302 
 0.195332 
 0.247332 
 0.084739 
 0.109641 
 

==> figures/data/dual-monorels/dense/dense_n2d10_Str1_width.dat <==
0.324982 
 0.310111 
 0.323377 
 0.322018 
 0.314487 
 0.338985 
 0.314000 
 0.305567 
 0.329112 
 0.327204 
 0.347134 
 0.328277 
 0.353119 
 0.308014 
 0.317023 
 0.343083 
 0.309334 
 0.333792 
 0.313453 
 0.321370 
 

==> figures/data/dual-monorels/dense/dense_n2d10_YAL_width.dat <==
0.214214 
 0.228007 
 0.080438 
 0.167518 
 0.053843 
 0.075957 
 0.103142 
 0.282194 
 0.167050 
 0.088135 
 0.090433 
 0.065476 
 0.159174 
 0.124218 
 0.049791 
 0.145841 
 0.171109 
 0.244057 
 0.050205 
 0.108955 
 

==> figures/data/dual-monorels/dense/dense_n4d10_B1000_width.dat <==
0.933119 
 0.942004 
 0.901757 
 0.928269 
 0.929279 
 0.968624 
 0.924937 
 0.886577 
 0.869003 
 0.973738 
 0.796944 
 0.958994 
 0.931932 
 0.945670 
 0.853343 
 0.917755 
 0.901059 
 0.896243 
 0.887778 
 0.926714 
 

==> figures/data/dual-monorels/dense/dense_n4d10_BRoot_width.dat <==
1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 1.000000 
 

==> figures/data/dual-monorels/dense/dense_n4d10_CSTS_width.dat <==
0.097952 
 0.081660 
 0.066658 
 0.058100 
 0.049417 
 0.059390 
 0.065837 
 0.042822 
 0.030861 
 0.072169 
 0.043669 
 0.031854 
 0.045666 
 0.036646 
 0.059159 
 0.020790 
 0.050619 
 0.056750 
 0.051072 
 0.058369 
 

==> figures/data/dual-monorels/dense/dense_n4d10_C_width.dat <==
0.918232 
 0.879145 
 0.908053 
 0.904330 
 0.889031 
 0.889342 
 0.895565 
 0.890830 
 0.892473 
 0.879018 
 0.882004 
 0.867913 
 0.872805 
 0.905863 
 0.875378 
 0.881504 
 0.892531 
 0.873738 
 0.892529 
 0.884981 
 

==> figures/data/dual-monorels/dense/dense_n4d10_MCS_width.dat <==
0.097952 
 0.082203 
 0.066658 
 0.059399 
 0.049417 
 0.059390 
 0.065837 
 0.042912 
 0.030862 
 0.072169 
 0.044058 
 0.033249 
 0.046879 
 0.037265 
 0.059159 
 0.020976 
 0.050861 
 0.056750 
 0.051329 
 0.058369 
 

==> figures/data/dual-monorels/dense/dense_n4d10_M_width.dat <==
0.179715 
 0.196746 
 0.158301 
 0.163636 
 0.168946 
 0.162814 
 0.159538 
 0.173677 
 0.165026 
 0.178631 
 0.153909 
 0.152738 
 0.188487 
 0.163720 
 0.169832 
 0.156264 
 0.167134 
 0.178950 
 0.174462 
 0.173748 
 

==> figures/data/dual-monorels/dense/dense_n4d10_S_width.dat <==
0.102889 
 0.085438 
 0.088702 
 0.092996 
 0.076887 
 0.078442 
 0.080665 
 0.070718 
 0.069790 
 0.098250 
 0.066399 
 0.084618 
 0.063084 
 0.066188 
 0.072929 
 0.050149 
 0.067184 
 0.078237 
 0.081085 
 0.083305 
 

==> figures/data/dual-monorels/dense/dense_n4d10_Str1_width.dat <==
0.146560 
 0.145162 
 0.132069 
 0.138922 
 0.136024 
 0.139370 
 0.138624 
 0.138309 
 0.139046 
 0.138979 
 0.140675 
 0.137140 
 0.134281 
 0.137028 
 0.141808 
 0.137272 
 0.138903 
 0.147024 
 0.139298 
 0.142056 
 

==> figures/data/dual-monorels/dense/dense_n4d10_YAL_width.dat <==
0.097952 
 0.081660 
 0.066658 
 0.058100 
 0.049417 
 0.059390 
 0.065837 
 0.042822 
 0.030861 
 0.072169 
 0.043669 
 0.031854 
 0.045666 
 0.036646 
 0.059159 
 0.020790 
 0.050619 
 0.056750 
 0.051072 
 0.058369 
 

==> figures/data/dual-monorels/dpa_chain/dpa_chain_n2d10_B1000_width.dat <==
0.281928 
 0.138710 
 0.354891 
 0.389722 
 0.191424 
 0.230349 
 0.151020 
 0.174014 
 0.281967 
 0.283433 
 0.232522 
 0.198675 
 0.203479 
 0.259176 
 0.285297 
 0.268054 
 0.332081 
 0.110653 
 0.144633 
 0.275739 
 

==> figures/data/dual-monorels/dpa_chain/dpa_chain_n2d10_BRoot_width.dat <==
0.504094 
 0.502815 
 0.503815 
 0.468610 
 0.413562 
 0.428310 
 0.374976 
 0.485050 
 0.507740 
 0.470646 
 0.454711 
 0.457479 
 0.504655 
 0.440901 
 0.434309 
 0.435832 
 0.461255 
 0.424594 
 0.456225 
 0.416822 
 

==> figures/data/dual-monorels/dpa_chain/dpa_chain_n2d10_CSTS_width.dat <==
0.281928 
 0.138709 
 0.354890 
 0.389722 
 0.191426 
 0.230349 
 0.151020 
 0.174052 
 0.281967 
 0.283434 
 0.232521 
 0.198675 
 0.203479 
 0.259176 
 0.285296 
 0.268055 
 0.332081 
 0.110653 
 0.144633 
 0.275739 
 

==> figures/data/dual-monorels/dpa_chain/dpa_chain_n2d10_M_width.dat <==
0.774848 
 0.857988 
 0.822520 
 0.783197 
 0.670250 
 0.690796 
 0.615131 
 0.827976 
 0.831114 
 0.762373 
 0.794566 
 0.723364 
 0.814038 
 0.749214 
 0.744718 
 0.745393 
 0.808582 
 0.717416 
 0.773901 
 0.725743 
 

==> figures/data/dual-monorels/dpa_chain/dpa_chain_n2d10_Str1_width.dat <==
0.282418 
 0.155521 
 0.354890 
 0.389722 
 0.195136 
 0.230937 
 0.151020 
 0.174052 
 0.281967 
 0.283434 
 0.232521 
 0.199551 
 0.203479 
 0.259176 
 0.285296 
 0.268055 
 0.332081 
 0.114235 
 0.144633 
 0.290788 
 

==> figures/data/dual-monorels/dpa_chain/dpa_chain_n2d10_YAL_width.dat <==
0.281928 
 0.138709 
 0.354890 
 0.389722 
 0.191426 
 0.230349 
 0.151020 
 0.174052 
 0.281967 
 0.283434 
 0.232521 
 0.198675 
 0.203479 
 0.259176 
 0.285296 
 0.268055 
 0.332081 
 0.110653 
 0.144633 
 0.275739 
 

==> figures/data/dual-monorels/dpa_chain/dpa_chain_n4d10_B1000_width.dat <==
0.283237 
 0.118861 
 0.326361 
 0.264540 
 0.233062 
 0.153599 
 0.229969 
 0.210589 
 0.121913 
 0.204851 
 0.263842 
 0.260190 
 0.115056 
 0.258332 
 0.220157 
 0.198269 
 0.450237 
 0.307097 
 0.216699 
 0.354778 
 

==> figures/data/dual-monorels/dpa_chain/dpa_chain_n4d10_BRoot_width.dat <==
0.474049 
 0.454695 
 0.533841 
 0.455710 
 0.504182 
 0.462797 
 0.500083 
 0.443165 
 0.491951 
 0.451226 
 0.519848 
 0.464938 
 0.440501 
 0.493496 
 0.485209 
 0.484895 
 0.509037 
 0.506614 
 0.476181 
 0.498205 
 

==> figures/data/dual-monorels/dpa_chain/dpa_chain_n4d10_CSTS_width.dat <==
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10

==> figures/data/dual-monorels/dpa_chain/dpa_chain_n4d10_M_width.dat <==
0.794019 
 0.818669 
 0.855238 
 0.740633 
 0.834808 
 0.776635 
 0.841915 
 0.833838 
 0.907028 
 0.824009 
 0.844625 
 0.779860 
 0.817893 
 0.817803 
 0.809927 
 0.811180 
 0.860435 
 0.886389 
 0.815673 
 0.766425 
 

==> figures/data/dual-monorels/dpa_chain/dpa_chain_n4d10_Str1_width.dat <==
0.283237 
 0.118861 
 0.326360 
 0.264540 
 0.233062 
 0.155518 
 0.232742 
 0.213221 
 0.121916 
 0.207825 
 0.263842 
 0.260190 
 0.115056 
 0.258564 
 0.221434 
 0.198269 
 0.450237 
 0.307097 
 0.216698 
 0.354777 
 

==> figures/data/dual-monorels/dpa_chain/dpa_chain_n4d10_YAL_width.dat <==
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10

==> figures/data/dual-monorels/sparse/sparse_sqrt_n4d10_B1000_width.dat <==
0.225773 
 0.243834 
 0.437623 
 0.503837 
 0.468939 
 0.352295 
 0.437537 
 0.262918 
 0.127857 
 0.285332 
 0.144541 
 0.301089 
 0.354657 
 0.172640 
 0.272702 
 0.172925 
 0.467042 
 0.327045 
 0.192972 
 0.099637 
 

==> figures/data/dual-monorels/sparse/sparse_sqrt_n4d10_BRoot_width.dat <==
0.583768 
 0.578024 
 0.636972 
 0.658606 
 0.634016 
 0.555275 
 0.655087 
 0.599131 
 0.606091 
 0.605351 
 0.655446 
 0.573287 
 0.585381 
 0.572396 
 0.609522 
 0.548368 
 0.654232 
 0.603978 
 0.531854 
 0.585203 
 

==> figures/data/dual-monorels/sparse/sparse_sqrt_n4d10_CSTS_width.dat <==
0.225772 
 0.243834 
 0.437623 
 0.503837 
 0.468939 
 0.352294 
 0.437537 
 0.262917 
 0.127856 
 0.285331 
 0.144541 
 0.301089 
 0.354658 
 0.172640 
 0.272702 
 0.172924 
 0.467042 
 0.327045 
 0.192972 
 0.099638 
 

==> figures/data/dual-monorels/sparse/sparse_sqrt_n4d10_M_width.dat <==
0.712921 
 0.722134 
 0.835124 
 0.872613 
 0.796176 
 0.675425 
 0.814380 
 0.822079 
 0.779366 
 0.743040 
 0.866801 
 0.770831 
 0.760122 
 0.757007 
 0.808711 
 0.703152 
 0.853750 
 0.820649 
 0.694211 
 0.744675 
 

==> figures/data/dual-monorels/sparse/sparse_sqrt_n4d10_Str1_width.dat <==
0.472904 
 0.469556 
 0.524716 
 0.597518 
 0.547199 
 0.514277 
 0.551002 
 0.454333 
 0.484573 
 0.487738 
 0.487478 
 0.501768 
 0.485830 
 0.434886 
 0.469604 
 0.448733 
 0.569280 
 0.464936 
 0.450660 
 0.437623 
 

==> figures/data/dual-monorels/sparse/sparse_sqrt_n4d10_YAL_width.dat <==
0.225772 
 0.243834 
 0.437623 
 0.503837 
 0.468939 
 0.352294 
 0.437537 
 0.262917 
 0.127856 
 0.285331 
 0.144541 
 0.301089 
 0.354658 
 0.172640 
 0.272701 
 0.172924 
 0.467042 
 0.327045 
 0.192971 
 0.099637 
 

==> figures/data/dual-monorels/sparse/sparse_sqrt_n6d10_B1000_width.dat <==
0.272992 
 0.301228 
 0.297673 
 0.305546 
 0.315444 
 0.257535 
 0.302739 
 0.256901 
 0.247195 
 0.291371 
 0.217061 
 0.321177 
 0.297246 
 0.343338 
 0.369246 
 0.369783 
 0.362385 
 0.246906 
 0.342764 
 0.198139 
 

==> figures/data/dual-monorels/sparse/sparse_sqrt_n6d10_BRoot_width.dat <==
0.527614 
 0.721939 
 0.484978 
 0.761951 
 0.758286 
 0.787600 
 0.756191 
 0.512743 
 0.516734 
 0.755106 
 0.781046 
 0.491244 
 0.778035 
 0.705148 
 0.739482 
 0.774900 
 0.768665 
 0.779813 
 0.475139 
 0.496943 
 

==> figures/data/dual-monorels/sparse/sparse_sqrt_n6d10_CSTS_width.dat <==
0.173581 
 0.161138 
 0.132753 
 0.159560 
 0.147642 
 0.169118 
 0.130484 
 0.160250 
 0.147310 
 0.153303 
 0.174482 
 0.177685 
 0.196269 
 0.217424 
 0.234523 
 0.191096 
 0.173116 
 0.155095 
 0.132931 
 0.093948 
 

==> figures/data/dual-monorels/sparse/sparse_sqrt_n6d10_M_width.dat <==
0.527283 
 0.475255 
 0.503829 
 0.535803 
 0.472543 
 0.534929 
 0.517782 
 0.529448 
 0.593504 
 0.490437 
 0.546019 
 0.524037 
 0.516967 
 0.506617 
 0.556421 
 0.507685 
 0.532722 
 0.546455 
 0.478069 
 0.544766 
 

==> figures/data/dual-monorels/sparse/sparse_sqrt_n6d10_Str1_width.dat <==
0.460061 
 0.405197 
 0.417414 
 0.420646 
 0.405737 
 0.427545 
 0.444505 
 0.440298 
 0.451743 
 0.416606 
 0.433656 
 0.422362 
 0.425213 
 0.422970 
 0.441551 
 0.424275 
 0.430618 
 0.438340 
 0.402709 
 0.420579 
 

==> figures/data/dual-monorels/sparse/sparse_sqrt_n6d10_YAL_width.dat <==
0.173581 
 0.161138 
 0.132753 
 0.159560 
 0.147642 
 0.169118 
 0.130484 
 0.160250 
 0.147311 
 0.153303 
 0.174482 
 0.177685 
 0.196269 
 0.217424 
 0.234523 
 0.191095 
 0.173116 
 0.155095 
 0.132931 
 0.093948 
 
